An adaptive stabilized trace finite element method for surface PDEs

The paper introduces an adaptive version of the stabilized Trace Finite Element Method (TraceFEM) designed to solve low-regularity elliptic problems on level-set surfaces using a shape-regular bulk mesh in the embedding space. Two stabilization variants, gradient-jump face and normal-gradient volume, are considered for continuous trace spaces of the first and second degrees, based on the polynomial families $Q_1$ and $Q_2$. We propose a practical error indicator that estimates the `jumps' of finite element solution derivatives across background mesh faces and it avoids integration of any quantities along implicitly defined curvilinear edges of the discrete surface elements. For the $Q_1$ family of piecewise trilinear polynomials on bulk cells, the solve-estimate-mark-refine strategy, combined with the suggested error indicator, achieves optimal convergence rates typical of two-dimensional problems. We also provide a posteriori error estimates, establishing the reliability of the error indicator for the $Q_1$ and $Q_2$ elements and for two types of stabilization. In numerical experiments, we assess the reliability and efficiency of the error indicator. While both stabilizations are found to deliver comparable performance,the lowest degree finite element space appears to be the more robust choice for the adaptive TraceFEM framework.

==> Q2/no_s_h_eff_FE=2_convergence_lambda=0.400000_STAB=0_IND=1_stab_param=10.000000.dat <==
Cycle Mesh_size  Degrees_of freedom Active cells Active faces Iterations   CPU time        L2 Error        H1 error       Stab error    Estimator rate  Residual efficiency Surface efficiency Ultimate efficiency 
    0 5.0000e-01    702           -   56       -   108      -         -1  0.0448     - 4.5398e-02     - 5.2750e-01    - 4.4346e-01    - 1.3826e+01    - 2.6307e+01        - 1.5188e+01       - 1.3088e+01        - 
    1 2.5000e-01   1079       -0.62   76   -0.44   160  -0.57         -1  0.0409  0.13 3.8430e-02  0.24 5.1902e-01 0.02 3.0738e-01 0.53 1.0472e+01 0.40 2.7879e+01    -0.08 1.5713e+01   -0.05 1.3806e+01    -0.08 
    2 1.2500e-01   1254       -0.22   88   -0.21   188  -0.23         -1  0.0727 -0.83 1.7965e-02  1.10 4.7356e-01 0.13 2.2348e-01 0.46 7.5855e+00 0.47 2.1378e+01     0.38 1.0453e+01    0.59 8.0059e+00     0.79 
    3 6.2500e-02   1582       -0.34  106   -0.27   231  -0.30         -1  0.0691  0.07 2.1439e-02 -0.26 3.8281e-01 0.31 1.9654e-01 0.19 7.2809e+00 0.06 2.5226e+01    -0.24 1.5262e+01   -0.55 1.3526e+01    -0.76 
    4 3.1250e-02   1790       -0.18  118   -0.15   259  -0.17         -1  0.1023 -0.57 3.9872e-02 -0.90 3.6959e-01 0.05 1.8269e-01 0.11 5.5139e+00 0.40 2.0987e+01     0.27 1.0099e+01    0.60 7.9687e+00     0.76 
    5 1.5625e-02   2050       -0.20  133   -0.17   294  -0.18         -1  0.1239 -0.28 2.1674e-02  0.88 3.2024e-01 0.21 1.7922e-01 0.03 4.7888e+00 0.20 2.1323e+01    -0.02 1.0382e+01   -0.04 8.4641e+00    -0.09 
    6 7.8125e-03   2392       -0.22  151   -0.18   338  -0.20         -1  0.1296 -0.06 1.7336e-02  0.32 2.8990e-01 0.14 1.7779e-01 0.01 4.1051e+00 0.22 2.1343e+01    -0.00 1.0414e+01   -0.00 8.4441e+00     0.00 
    7 3.9062e-03   2704       -0.18  169   -0.16   380  -0.17         -1  0.1560 -0.27 1.4521e-02  0.26 2.4357e-01 0.25 1.7735e-01 0.00 3.4683e+00 0.24 2.1419e+01    -0.01 1.0448e+01   -0.00 7.7717e+00     0.12 
    8 1.9531e-03   3054       -0.18  190   -0.17   428  -0.17         -1  0.3007 -0.95 1.2628e-02  0.20 2.0160e-01 0.27 1.7728e-01 0.00 2.9034e+00 0.26 2.1283e+01     0.01 1.0405e+01    0.01 7.7714e+00     0.00 
    9 9.7656e-04   3470       -0.18  214   -0.17   484  -0.18         -1  0.1921  0.65 1.1341e-02  0.16 1.7219e-01 0.23 1.7702e-01 0.00 2.4818e+00 0.23 2.1313e+01    -0.00 1.0434e+01   -0.00 7.7716e+00    -0.00 
   10 4.8828e-04   4422       -0.35  270   -0.34   620  -0.36         -1  0.2450 -0.35 9.3800e-03  0.27 1.4854e-01 0.21 1.5685e-01 0.17 2.0662e+00 0.26 4.9019e+01    -1.20 1.0697e+01   -0.04 7.7715e+00     0.00 
   11 2.4414e-04   5562       -0.33  346   -0.36   798  -0.36         -1  0.3032 -0.31 6.8836e-03  0.45 1.2248e-01 0.28 1.0275e-01 0.61 1.6518e+00 0.32 4.9122e+01    -0.00 1.1081e+01   -0.05 7.7714e+00     0.00 
   12 1.2207e-04   6670       -0.26  440   -0.35  1000  -0.33         -1  0.7145 -1.24 4.5037e-03  0.61 9.4659e-02 0.37 8.3038e-02 0.31 1.3102e+00 0.33 4.8506e+01     0.02 1.3785e+01   -0.32 1.0194e+01    -0.39 
   13 6.1035e-05   8686       -0.38  588   -0.42  1350  -0.43         -1  0.7920 -0.15 3.2037e-03  0.49 7.0604e-02 0.42 6.9041e-02 0.27 1.0097e+00 0.38 6.7587e+01    -0.48 2.2940e+01   -0.73 1.1231e+01    -0.14 
   14 3.0518e-05  11068       -0.35  764   -0.38  1710  -0.34         -1  0.6403  0.31 1.9608e-03  0.71 5.1252e-02 0.46 4.8843e-02 0.50 7.8100e-01 0.37 6.7201e+01     0.01 2.2974e+01   -0.00 1.3585e+01    -0.27 
   15 1.5259e-05  15438       -0.48 1054   -0.46  2464  -0.53         -1  1.3793 -1.11 1.5274e-03  0.36 4.1418e-02 0.31 4.6431e-02 0.07 6.1409e-01 0.35 7.9786e+01    -0.25 3.2203e+01   -0.49 1.9976e+01    -0.56 
   16 7.6294e-06  20990       -0.44 1458   -0.47  3472  -0.49         -1  1.9762 -0.52 1.1937e-03  0.36 3.2909e-02 0.33 4.2666e-02 0.12 4.7912e-01 0.36 1.9690e+02    -1.30 4.2668e+01   -0.41 2.2395e+01    -0.16 
   17 3.8147e-06  26476       -0.33 1891   -0.38  4357  -0.33         -1  2.4071 -0.28 8.3712e-04  0.51 2.4732e-02 0.41 2.4499e-02 0.80 3.6744e-01 0.38 2.0751e+02    -0.08 5.9387e+01   -0.48 3.7317e+01    -0.74 
   18 1.9073e-06  38407       -0.54 2727   -0.53  6283  -0.53         -1  3.3741 -0.49 5.9846e-04  0.48 1.7807e-02 0.47 1.7653e-02 0.47 2.8152e-01 0.38 2.1568e+02    -0.06 7.2303e+01   -0.28 4.5580e+01    -0.29 
   19 9.5367e-07  55106       -0.52 3927   -0.53  9090  -0.53         -1  4.6066 -0.45 4.1685e-04  0.52 1.3327e-02 0.42 1.0724e-02 0.72 2.1747e-01 0.37 3.9799e+02    -0.88 1.5464e+02   -1.10 1.0632e+02    -1.22 
   20 4.7684e-07  75192       -0.45 5460   -0.48 12707  -0.48         -1  8.4044 -0.87 3.1840e-04  0.39 1.0312e-02 0.37 8.7357e-03 0.30 1.6831e-01 0.37 4.8702e+02    -0.29 1.8270e+02   -0.24 1.2420e+02    -0.22 
   21 2.3842e-07 110544       -0.56 8018   -0.55 18760  -0.56         -1 13.5245 -0.69 2.3987e-04  0.41 7.6137e-03 0.44 6.7051e-03 0.38 1.2899e-01 0.38 5.9098e+02    -0.28 2.0789e+02   -0.19 1.3814e+02    -0.15 


==> Q2/no_s_h_eff_FE=2_convergence_lambda=0.400000_STAB=4_IND=1_stab_param=0.100000.dat <==
Cycle Mesh_size  Degrees_of freedom Active cells Active faces Iterations   CPU time        L2 Error         H1 error       Stab error    Estimator rate  Residual efficiency Surface efficiency Ultimate efficiency 
    0 5.0000e-01    702           -   56       -   108      -         -1  0.0886     - 3.4504e-02     - 4.0249e-01     - 5.0204e-01    - 1.3090e+01    - 3.7194e+01        - 1.8796e+01       - 1.6199e+01        - 
    1 2.5000e-01   1079       -0.62   76   -0.44   160  -0.57         -1  0.1954 -1.14 3.9595e-02 -0.20 4.4478e-01 -0.14 3.8762e-01 0.37 9.8943e+00 0.40 3.3223e+01     0.16 1.7317e+01    0.12 1.5044e+01     0.11 
    2 1.2500e-01   1254       -0.22   88   -0.21   188  -0.23         -1  0.1884  0.05 1.8537e-02  1.09 4.2715e-01  0.06 3.5850e-01 0.11 7.2802e+00 0.44 3.0790e+01     0.11 1.1370e+01    0.61 8.4849e+00     0.83 
    3 6.2500e-02   1582       -0.34  106   -0.27   231  -0.30         -1  0.5294 -1.49 2.2063e-02 -0.25 3.5897e-01  0.25 3.1184e-01 0.20 7.1242e+00 0.03 3.1453e+01    -0.03 1.6156e+01   -0.51 1.4134e+01    -0.74 
    4 3.1250e-02   1790       -0.18  118   -0.15   259  -0.17         -1  0.2734  0.95 4.0362e-02 -0.87 3.5658e-01  0.01 2.9135e-01 0.10 5.4605e+00 0.38 3.0415e+01     0.05 1.1190e+01    0.53 8.1592e+00     0.79 
    5 1.5625e-02   2050       -0.20  133   -0.17   294  -0.18         -1  0.3560 -0.38 2.2526e-02  0.84 3.1350e-01  0.19 2.7709e-01 0.07 4.7766e+00 0.19 3.1379e+01    -0.05 1.1602e+01   -0.05 8.4224e+00    -0.05 
    6 7.8125e-03   2392       -0.22  151   -0.18   338  -0.20         -1  0.3992 -0.17 1.8367e-02  0.29 2.8483e-01  0.14 2.5992e-01 0.09 4.0980e+00 0.22 3.1699e+01    -0.01 1.1732e+01   -0.02 8.3052e+00     0.02 
    7 3.9062e-03   2704       -0.18  169   -0.16   380  -0.17         -1  1.2562 -1.65 1.5728e-02  0.22 2.3877e-01  0.25 2.5440e-01 0.03 3.4631e+00 0.24 3.1383e+01     0.01 1.1655e+01    0.01 7.7109e+00     0.11 
    8 1.9531e-03   2986       -0.14  187   -0.15   420  -0.14         -1  1.0412  0.27 1.3970e-02  0.17 1.9237e-01  0.31 2.5205e-01 0.01 2.9311e+00 0.24 3.1315e+01     0.00 1.1656e+01   -0.00 7.7965e+00    -0.02 
    9 9.7656e-04   3334       -0.16  208   -0.15   468  -0.16         -1  1.2051 -0.21 1.1183e-02  0.32 1.5673e-01  0.30 2.4425e-01 0.05 2.4835e+00 0.24 3.1248e+01     0.00 1.1700e+01   -0.01 7.9166e+00    -0.02 
   10 4.8828e-04   3983       -0.26  244   -0.23   556  -0.25         -1  0.7214  0.74 1.0629e-02  0.07 1.3678e-01  0.20 2.3389e-01 0.06 2.1219e+00 0.23 3.3754e+01    -0.11 1.2911e+01   -0.14 8.0202e+00    -0.02 
   11 2.4414e-04   4962       -0.32  313   -0.36   713  -0.36         -1  0.8308 -0.20 8.6580e-03  0.30 1.1357e-01  0.27 2.0893e-01 0.16 1.6980e+00 0.32 6.8373e+01    -1.02 1.5563e+01   -0.27 8.8655e+00    -0.14 
   12 1.2207e-04   6186       -0.32  404   -0.37   924  -0.37         -1  2.3878 -1.52 4.4020e-03  0.98 9.2627e-02  0.29 1.6223e-01 0.36 1.3848e+00 0.29 6.6255e+01     0.05 2.0211e+01   -0.38 1.3698e+01    -0.63 
   13 6.1035e-05   7905       -0.35  533   -0.40  1223  -0.40         -1  2.2029  0.12 2.3257e-03  0.92 7.2656e-02  0.35 1.2777e-01 0.34 1.0915e+00 0.34 8.7783e+01    -0.41 2.6661e+01   -0.40 1.5380e+01    -0.17 
   14 3.0518e-05  10914       -0.47  739   -0.47  1733  -0.50         -1  3.3047 -0.59 1.4271e-03  0.70 5.2263e-02  0.48 9.6405e-02 0.41 8.2661e-01 0.40 1.0369e+02    -0.24 2.9709e+01   -0.16 1.6862e+01    -0.13 
   15 1.5259e-05  14921       -0.45 1029   -0.48  2436  -0.49         -1  4.4805 -0.44 1.2248e-03  0.22 4.0565e-02  0.37 7.8382e-02 0.30 6.5318e-01 0.34 1.5297e+02    -0.56 5.6826e+01   -0.94 3.4656e+01    -1.04 
   16 7.6294e-06  20254       -0.44 1400   -0.44  3380  -0.47         -1  8.5136 -0.93 5.0750e-04  1.27 3.0536e-02  0.41 5.6452e-02 0.47 5.1136e-01 0.35 1.9502e+02    -0.35 6.3953e+01   -0.17 3.5633e+01    -0.04 
   17 3.8147e-06  26546       -0.39 1892   -0.43  4420  -0.39         -1 13.8118 -0.70 3.0123e-04  0.75 2.2739e-02  0.43 4.3050e-02 0.39 3.9062e-01 0.39 2.4388e+02    -0.32 7.3587e+01   -0.20 4.5419e+01    -0.35 
   18 1.9073e-06  38678       -0.54 2732   -0.53  6392  -0.53         -1 18.5540 -0.43 1.8179e-04  0.73 1.6948e-02  0.42 3.2210e-02 0.42 2.9200e-01 0.42 9.1271e+02    -1.90 2.2317e+02   -1.60 5.6228e+01    -0.31 
   19 9.5367e-07  52779       -0.45 3760   -0.46  8753  -0.45         -1 31.2590 -0.75 1.0773e-04  0.75 1.2717e-02  0.41 2.3768e-02 0.44 2.2952e-01 0.35 1.0693e+03    -0.23 2.5672e+02   -0.20 9.3323e+01    -0.73 
   20 4.7684e-07  72992       -0.47 5286   -0.49 12386  -0.50         -1 38.9032 -0.32 6.6087e-05  0.70 9.6457e-03  0.40 1.7924e-02 0.41 1.7747e-01 0.37 9.7665e+02     0.13 2.8251e+02   -0.14 1.7740e+02    -0.93 
   21 2.3842e-07 106510       -0.55 7755   -0.55 18031  -0.54         -1 85.7864 -1.14 4.3845e-05  0.59 7.1139e-03  0.44 1.2925e-02 0.47 1.3640e-01 0.38 1.4557e+03    -0.58 5.5105e+02   -0.96 1.8023e+02    -0.02 


==> Q2/no_s_h_eff_FE=2_convergence_lambda=0.400000_STAB=4_IND=1_stab_param=10.000000.dat <==
Cycle Mesh_size  Degrees_of freedom Active cells Active faces Iterations   CPU time       L2 Error        H1 error        Stab error    Estimator rate  Residual efficiency Surface efficiency Ultimate efficiency 
    0 5.0000e-01    702           -   56       -   108      -         -1  0.1205     - 5.0073e-01    - 1.4744e+00    - 1.5040e+00     - 1.5849e+01    - 1.1755e+01        - 6.5448e+00       - 5.4156e+00        - 
    1 2.5000e-01   1063       -0.60   76   -0.44   159  -0.56         -1  0.1843 -0.61 3.8859e-01 0.37 1.3030e+00 0.18 1.4149e+00  0.09 1.2188e+01 0.38 1.2672e+01    -0.11 7.0249e+00   -0.10 5.8410e+00    -0.11 
    2 1.2500e-01   1254       -0.24   88   -0.21   188  -0.24         -1  0.1817  0.02 3.2511e-01 0.26 1.2110e+00 0.11 1.3650e+00  0.05 9.4192e+00 0.37 8.9116e+00     0.51 4.9828e+00    0.50 4.2324e+00     0.46 
    3 6.2500e-02   1582       -0.34  106   -0.27   231  -0.30         -1  0.2172 -0.26 3.0410e-01 0.10 1.0565e+00 0.20 1.3848e+00 -0.02 8.7432e+00 0.11 1.3884e+01    -0.64 7.6166e+00   -0.61 6.5415e+00    -0.63 
    4 3.1250e-02   1858       -0.23  121   -0.19   267  -0.21         -1  0.3024 -0.48 3.0191e-01 0.01 1.0097e+00 0.07 1.3971e+00 -0.01 6.8395e+00 0.35 9.3444e+00     0.57 5.2588e+00    0.53 4.5651e+00     0.52 
    5 1.5625e-02   2154       -0.21  139   -0.20   308  -0.21         -1  0.4015 -0.41 2.9879e-01 0.01 9.6009e-01 0.07 1.4055e+00 -0.01 5.8279e+00 0.23 8.8583e+00     0.08 4.9481e+00    0.09 4.1865e+00     0.12 
    6 7.8125e-03   2502       -0.22  160   -0.20   356  -0.21         -1  0.6213 -0.63 2.9791e-01 0.00 9.1564e-01 0.07 1.4128e+00 -0.01 4.9419e+00 0.24 8.7012e+00     0.03 4.5525e+00    0.12 3.8473e+00     0.12 
    7 3.9062e-03   2918       -0.22  184   -0.20   412  -0.21         -1  0.6183  0.01 2.9781e-01 0.00 8.8335e-01 0.05 1.4182e+00 -0.01 4.2427e+00 0.22 8.7012e+00     0.00 4.4624e+00    0.03 3.7648e+00     0.03 
    8 1.9531e-03   3701       -0.34  228   -0.31   520  -0.34         -1  0.8313 -0.43 2.3015e-01 0.37 8.1503e-01 0.12 1.2707e+00  0.16 3.5166e+00 0.27 1.0776e+01    -0.31 4.6093e+00   -0.05 3.7620e+00     0.00 
    9 9.7656e-04   4694       -0.34  294   -0.37   684  -0.40         -1  1.1695 -0.49 1.8084e-01 0.35 7.6842e-01 0.08 1.1461e+00  0.15 2.8601e+00 0.30 1.2725e+01    -0.24 4.6451e+00   -0.01 3.7090e+00     0.02 
   10 4.8828e-04   5896       -0.33  392   -0.42   888  -0.38         -1  2.1912 -0.91 1.1070e-01 0.71 6.6205e-01 0.21 9.0630e-01  0.34 2.2205e+00 0.37 1.3485e+01    -0.08 4.7822e+00   -0.04 3.6752e+00     0.01 
   11 2.4414e-04   7384       -0.32  516   -0.40  1130  -0.35         -1  2.2288 -0.02 7.7709e-02 0.51 5.4870e-01 0.27 7.8631e-01  0.20 1.7658e+00 0.33 3.1492e+01    -1.22 4.6374e+00    0.04 3.6923e+00    -0.01 
   12 1.2207e-04  11059       -0.58  747   -0.53  1802  -0.67         -1  3.3115 -0.57 4.6425e-02 0.74 4.1696e-01 0.40 6.3669e-01  0.30 1.3373e+00 0.40 3.0994e+01     0.02 4.8382e+00   -0.06 3.6670e+00     0.01 
   13 6.1035e-05  15562       -0.49 1051   -0.49  2641  -0.55         -1  6.7503 -1.03 3.0045e-02 0.63 3.0245e-01 0.46 5.2586e-01  0.28 1.0124e+00 0.40 3.4592e+01    -0.16 1.3218e+01   -1.45 6.4422e+00    -0.81 
   14 3.0518e-05  20135       -0.37 1378   -0.39  3442  -0.38         -1 11.2109 -0.73 1.9071e-02 0.66 2.1668e-01 0.48 4.2787e-01  0.30 7.4472e-01 0.44 4.5675e+01    -0.40 1.3965e+01   -0.08 6.3857e+00     0.01 
   15 1.5259e-05  25565       -0.34 1804   -0.39  4261  -0.31         -1  9.4423  0.25 1.1916e-02 0.68 1.6023e-01 0.44 3.3829e-01  0.34 5.6184e-01 0.41 4.9297e+01    -0.11 1.7019e+01   -0.29 7.9102e+00    -0.31 
   16 7.6294e-06  34289       -0.42 2463   -0.45  5633  -0.40         -1 15.2346 -0.69 7.2986e-03 0.71 1.0273e-01 0.64 2.5596e-01  0.40 4.1563e-01 0.43 4.3015e+01     0.20 1.2897e+01    0.40 6.9585e+00     0.18 
   17 3.8147e-06  47204       -0.46 3340   -0.44  7804  -0.47         -1 19.0269 -0.32 4.7482e-03 0.62 7.9543e-02 0.37 2.0796e-01  0.30 3.2646e-01 0.35 7.7752e+01    -0.85 3.1351e+01   -1.28 1.2011e+01    -0.79 
   18 1.9073e-06  62327       -0.40 4475   -0.42 10409  -0.42         -1 35.7939 -0.91 3.2736e-03 0.54 6.4024e-02 0.31 1.7464e-01  0.25 2.5989e-01 0.33 1.4972e+02    -0.95 4.7174e+01   -0.59 2.9026e+01    -1.27 
   19 9.5367e-07  81408       -0.39 5947   -0.41 13797  -0.41         -1 49.9576 -0.48 2.2176e-03 0.56 4.5140e-02 0.50 1.3800e-01  0.34 2.0074e-01 0.37 2.2486e+02    -0.59 5.9667e+01   -0.34 3.1365e+01    -0.11 
   20 4.7684e-07 109885       -0.43 8090   -0.44 18538  -0.43         -1 89.9826 -0.85 1.3112e-03 0.76 3.0685e-02 0.56 1.0386e-01  0.41 1.5265e-01 0.40 2.7903e+02    -0.31 7.8621e+01   -0.40 3.2751e+01    -0.06 


==> Q2/no_s_h_eff_FE=2_convergence_lambda=0.400000_STAB=4_IND=1_stab_param=1000.000000.dat <==
Cycle Mesh_size  Degrees_of freedom Active cells Active faces Iterations    CPU time         L2 Error          H1 error         Stab error      Estimator rate   Residual efficiency Surface efficiency Ultimate efficiency 
    0 5.0000e-01    702           -    56      -    108     -         -1    0.1682     - 2.1521e+00      - 3.3139e+00      - 8.5186e-01      - 1.6911e+01      - 6.8473e+00        - 3.5556e+00       - 2.5460e+00        - 
    1 2.5000e-01   1132       -0.69    80  -0.51    169 -0.65         -1    0.3438 -1.03 2.1033e+00   0.03 3.2916e+00   0.01 1.0195e+00  -0.26 1.2484e+01   0.44 6.9451e+00    -0.02 3.6997e+00   -0.06 2.7056e+00    -0.09 
    2 1.2500e-01   1442       -0.35    97  -0.28    211 -0.32         -1    0.6174 -0.84 2.0966e+00   0.00 3.2977e+00  -0.00 1.0436e+00  -0.03 1.1942e+01   0.06 8.1135e+00    -0.22 4.5063e+00   -0.28 3.5833e+00    -0.41 
    3 6.2500e-02   1634       -0.18   109  -0.17    238 -0.17         -1    0.5888  0.07 2.0955e+00   0.00 3.3017e+00  -0.00 1.0477e+00  -0.01 9.3803e+00   0.35 7.1394e+00     0.18 3.9596e+00    0.19 3.2527e+00     0.14 
    4 3.1250e-02   2014       -0.30   130  -0.25    288 -0.28         -1    0.7141 -0.28 2.0952e+00   0.00 3.3099e+00  -0.00 1.0507e+00  -0.00 7.7924e+00   0.27 5.3823e+00     0.41 3.0686e+00    0.37 2.5516e+00     0.35 
    5 1.5625e-02   2634       -0.39   169  -0.38    384 -0.42         -1    0.6991  0.03 2.0895e+00   0.00 3.3059e+00   0.00 1.0689e+00  -0.02 6.6581e+00   0.23 5.3651e+00     0.00 3.0644e+00    0.00 2.5528e+00    -0.00 
    6 7.8125e-03   3523       -0.42   230  -0.44    526 -0.45         -1    1.6773 -1.26 1.9849e+00   0.07 3.1799e+00   0.06 1.3010e+00  -0.28 5.4494e+00   0.29 5.3716e+00    -0.00 3.0702e+00   -0.00 2.5595e+00    -0.00 
    7 3.9062e-03   4553       -0.37   304  -0.40    694 -0.40         -1    2.1225 -0.34 1.6674e+00   0.25 2.8142e+00   0.18 1.7085e+00  -0.39 4.3502e+00   0.33 5.3923e+00    -0.01 3.0832e+00   -0.01 2.5718e+00    -0.01 
    8 1.9531e-03   6219       -0.45   426  -0.49    974 -0.49         -1    3.4497 -0.70 1.1775e+00   0.50 2.2708e+00   0.31 1.9240e+00  -0.17 3.1358e+00   0.47 5.4184e+00    -0.01 3.0987e+00   -0.01 2.5862e+00    -0.01 
    9 9.7656e-04   8098       -0.38   570  -0.42   1280 -0.39         -1    4.7536 -0.46 1.0093e+00   0.22 2.0779e+00   0.13 1.9211e+00   0.00 2.4606e+00   0.35 5.4042e+00     0.00 3.0909e+00    0.00 2.5791e+00     0.00 
   10 4.8828e-04  12139       -0.58   838  -0.56   1952 -0.61         -1    5.1787 -0.12 8.4959e-01   0.25 1.8885e+00   0.14 1.8814e+00   0.03 1.9145e+00   0.36 5.3950e+00     0.00 3.0853e+00    0.00 2.5739e+00     0.00 
   11 2.4414e-04  16869       -0.47  1176  -0.49   2784 -0.51         -1   10.3158 -0.99 6.6536e-01   0.35 1.6404e+00   0.20 1.7952e+00   0.07 1.4748e+00   0.38 5.4087e+00    -0.00 3.0938e+00   -0.00 2.5818e+00    -0.00 
   12 1.2207e-04  23549       -0.48  1658  -0.50   3825 -0.46         -1   19.1760 -0.89 4.8736e-01   0.45 1.4080e+00   0.22 1.6405e+00   0.13 1.1241e+00   0.39 5.4332e+00    -0.01 3.1091e+00   -0.01 2.5959e+00    -0.01 
   13 6.1035e-05  33854       -0.52  2447  -0.56   5601 -0.55         -1   21.5054 -0.17 2.7644e-01   0.82 1.1473e+00   0.30 1.2735e+00   0.37 9.1649e-01   0.29 9.8490e+00    -0.86 3.4576e+00   -0.15 2.6150e+00    -0.01 
   14 3.0518e-05  43574       -0.36  3178  -0.38   7184 -0.36         -1   33.3017 -0.63 1.8606e-01   0.57 9.4482e-01   0.28 1.0788e+00   0.24 7.4226e-01   0.30 1.3262e+01    -0.43 3.1394e+00    0.14 2.6236e+00    -0.00 
   15 1.5259e-05  62274       -0.52  4486  -0.50  10428 -0.54         -1   45.8787 -0.46 1.0659e-01   0.80 7.2616e-01   0.38 8.6147e-01   0.32 5.5625e-01   0.42 8.0963e+00     0.71 3.1273e+00    0.01 2.6128e+00     0.01 
   16 7.6294e-06  82396       -0.40  6053  -0.43  13801 -0.40         -1   72.4292 -0.66 7.2835e-02   0.55 5.6324e-01   0.37 7.7132e-01   0.16 4.0522e-01   0.46 8.8090e+00    -0.12 3.1648e+00   -0.02 2.6472e+00    -0.02 
   17 3.8147e-06 118475       -0.52  8704  -0.52  20097 -0.54         -1   96.4363 -0.41 4.5041e-02   0.69 3.8926e-01   0.53 6.3571e-01   0.28 3.0814e-01   0.40 1.2543e+01    -0.51 3.4606e+00   -0.13 2.7316e+00    -0.05 
   18 1.9073e-06 170903       -0.53 12374  -0.51  29746 -0.57         -1  148.6148 -0.62 3.1336e-02   0.52 3.0649e-01   0.34 5.3205e-01   0.26 2.4003e-01   0.36 1.0332e+01     0.28 3.5960e+00   -0.06 2.7556e+00    -0.01 
   19 9.5367e-07 225377       -0.40 16446  -0.41  39050 -0.39         -1  232.0646 -0.64 1.8571e-02   0.75 2.3060e-01   0.41 4.3031e-01   0.31 1.8687e-01   0.36 1.4853e+01    -0.52 6.0025e+00   -0.74 3.5043e+00    -0.35 
   20 4.7684e-07 288414       -0.36 21238  -0.37  49608 -0.35         -1  386.9264 -0.74 1.1596e-02   0.68 1.6550e-01   0.48 3.4808e-01   0.31 1.3677e-01   0.45 3.3099e+01    -1.16 1.4967e+01   -1.32 8.2823e+00    -1.24 
   21 2.3842e-07 380366       -0.40 28268  -0.41  65153 -0.39         -1  570.9119 -0.56 6.9168e-03   0.75 1.0723e-01   0.63 2.6668e-01   0.38 1.0174e-01   0.43 3.8020e+01    -0.20 1.1445e+01    0.39 7.5890e+00     0.13 
   22 1.1921e-07 520132       -0.45 38675  -0.45  88556 -0.44         -1  996.5887 -0.80 4.4076e-03   0.65 7.6131e-02   0.49 2.0282e-01   0.39 8.0373e-02   0.34 5.9591e+01    -0.65 1.4238e+01   -0.32 7.0684e+00     0.10 


==> lambda=1/convergence_lambda=1.000000_STAB=0_IND=0.dat <==
Cycle Mesh_size  Degrees_of freedom Active cells Active faces Iterations   CPU time       L2 Error        H1 error       Stab error    Estimator rate Residual efficiency Surface efficiency Ultimate efficiency 
    0 5.0000e-01    124           -    56      -    108     -         -1  0.0000     - 3.9449e-01    - 7.6409e-01    - 1.0957e+00    - 0.0000e+00   - 0.0000e+00        - 0.0000e+00       - 0.0000e+00        - 
    1 2.5000e-01    556       -2.16   272  -2.28    540 -2.32         -1  0.0279  -inf 9.6211e-02 2.04 3.1686e-01 1.27 5.9790e-01 0.87 0.0000e+00 nan 0.0000e+00      nan 0.0000e+00     nan 0.0000e+00      nan 
    2 1.2500e-01   2332       -2.07  1160  -2.09   2316 -2.10         -1  0.0952 -1.77 2.4572e-02 1.97 1.4663e-01 1.11 3.1113e-01 0.94 0.0000e+00 nan 0.0000e+00      nan 0.0000e+00     nan 0.0000e+00      nan 
    3 6.2500e-02   9532       -2.03  4760  -2.04   9516 -2.04         -1  0.7705 -3.02 6.2968e-03 1.96 7.1387e-02 1.04 1.5945e-01 0.96 0.0000e+00 nan 0.0000e+00      nan 0.0000e+00     nan 0.0000e+00      nan 
    4 3.1250e-02  37804       -1.99 18896  -1.99  37788 -1.99         -1  3.6917 -2.26 1.5799e-03 1.99 3.5470e-02 1.01 8.0048e-02 0.99 0.0000e+00 nan 0.0000e+00      nan 0.0000e+00     nan 0.0000e+00      nan 
    5 1.5625e-02 151756       -2.01 75872  -2.01 151740 -2.01         -1 37.7936 -3.36 3.9615e-04 2.00 1.7699e-02 1.00 4.0133e-02 1.00 0.0000e+00 nan 0.0000e+00      nan 0.0000e+00     nan 0.0000e+00      nan 


==> lambda=4e-1/convergence_lambda=0.400000_STAB=0_IND=0.dat <==
Cycle Mesh_size  Degrees_of freedom Active cells Active faces Iterations   CPU time       L2 Error        H1 error       Stab error    Estimator rate Residual efficiency Surface efficiency Ultimate efficiency 
    0 5.0000e-01    124           -    56      -    108     -         -1  0.0038     - 4.9309e-01    - 1.4157e+00    - 1.2756e+00    - 0.0000e+00   - 0.0000e+00        - 0.0000e+00       - 0.0000e+00        - 
    1 2.5000e-01    556       -2.16   272  -2.28    540 -2.32         -1  0.0615 -4.01 1.2397e-01 1.99 9.0297e-01 0.65 7.1058e-01 0.84 0.0000e+00 nan 0.0000e+00      nan 0.0000e+00     nan 0.0000e+00      nan 
    2 1.2500e-01   2332       -2.07  1160  -2.09   2316 -2.10         -1  0.2112 -1.78 3.4652e-02 1.84 6.4843e-01 0.48 3.6041e-01 0.98 0.0000e+00 nan 0.0000e+00      nan 0.0000e+00     nan 0.0000e+00      nan 
    3 6.2500e-02   9532       -2.03  4760  -2.04   9516 -2.04         -1  0.9375 -2.15 1.0667e-02 1.70 4.8187e-01 0.43 1.8138e-01 0.99 0.0000e+00 nan 0.0000e+00      nan 0.0000e+00     nan 0.0000e+00      nan 
    4 3.1250e-02  37804       -1.99 18896  -1.99  37788 -1.99         -1  8.9500 -3.25 3.5469e-03 1.59 3.6221e-01 0.41 9.0690e-02 1.00 0.0000e+00 nan 0.0000e+00      nan 0.0000e+00     nan 0.0000e+00      nan 
    5 1.5625e-02 151756       -2.01 75872  -2.01 151740 -2.01         -1 43.6844 -2.29 1.2531e-03 1.50 2.7352e-01 0.41 4.5396e-02 1.00 0.0000e+00 nan 0.0000e+00      nan 0.0000e+00     nan 0.0000e+00      nan 


==> lambda=4e-1/convergence_lambda=0.400000_STAB=0_IND=1.dat <==
Cycle Mesh_size  Degrees_of freedom Active cells Active faces  Iterations    CPU time       L2 Error        H1 error       Stab error    Estimator rate  Residual efficiency Surface efficiency Ultimate efficiency 
    0 5.0000e-01     124          -     56     -     108     -         -1   0.0011     - 4.9309e-01    - 1.4157e+00    - 1.2756e+00    - 8.9310e+00    - 6.6996e+00        - 3.6319e+00       - 2.9547e+00        - 
    1 2.5000e-01     197      -0.67     76 -0.44     160 -0.57         -1   0.0021 -0.94 4.2546e-01 0.21 1.3262e+00 0.09 1.1922e+00 0.10 7.9548e+00 0.17 7.2157e+00    -0.11 4.2556e+00   -0.23 3.5617e+00    -0.27 
    2 1.2500e-01     256      -0.38     94 -0.31     204 -0.35         -1   0.0028 -0.42 3.6180e-01 0.23 1.1350e+00 0.22 1.1169e+00 0.09 7.0890e+00 0.17 7.6302e+00    -0.08 4.1429e+00    0.04 3.5285e+00     0.01 
    3 6.2500e-02     308      -0.27    112 -0.25     244 -0.26         -1   0.0028 -0.01 3.3941e-01 0.09 1.0048e+00 0.18 1.0972e+00 0.03 6.3115e+00 0.17 7.6159e+00     0.00 4.3248e+00   -0.06 3.6928e+00    -0.07 
    4 3.1250e-02     388      -0.33    136 -0.28     300 -0.30         -1   0.0054 -0.96 3.3525e-01 0.02 9.3435e-01 0.10 1.0847e+00 0.02 5.6216e+00 0.17 7.7931e+00    -0.03 4.4404e+00   -0.04 3.7963e+00    -0.04 
    5 1.5625e-02     531      -0.45    190 -0.48     434 -0.53         -1   0.0057 -0.07 3.2005e-01 0.07 8.7809e-01 0.09 1.0838e+00 0.00 4.8958e+00 0.20 7.8491e+00    -0.01 4.4811e+00   -0.01 3.8344e+00    -0.01 
    6 7.8125e-03     746      -0.49    269 -0.50     608 -0.49         -1   0.0107 -0.92 2.4773e-01 0.37 7.6563e-01 0.20 1.0018e+00 0.11 4.1611e+00 0.23 7.8970e+00    -0.01 4.8297e+00   -0.11 4.2709e+00    -0.16 
    7 3.9062e-03    1013      -0.44    392 -0.54     901 -0.57         -1   0.0128 -0.25 1.7715e-01 0.48 6.8721e-01 0.16 8.5316e-01 0.23 3.5195e+00 0.24 8.1752e+00    -0.05 4.8407e+00   -0.00 4.2836e+00    -0.00 
    8 1.9531e-03    1334      -0.40    533 -0.44    1198 -0.41         -1   0.0331 -1.37 1.1700e-01 0.60 5.3462e-01 0.36 6.8776e-01 0.31 2.9159e+00 0.27 9.0507e+00    -0.15 4.8482e+00   -0.00 4.2925e+00    -0.00 
    9 9.7656e-04    2110      -0.66    845 -0.66    2042 -0.77         -1   0.0362 -0.13 9.4275e-02 0.31 4.5869e-01 0.22 6.4501e-01 0.09 2.4192e+00 0.27 8.8592e+00     0.03 4.8505e+00   -0.00 4.2953e+00    -0.00 
   10 4.8828e-04    3242      -0.62   1329 -0.65    3221 -0.66         -1   0.1072 -1.57 8.1012e-02 0.22 3.9665e-01 0.21 6.2012e-01 0.06 1.9840e+00 0.29 1.0735e+01    -0.28 4.8514e+00   -0.00 4.2963e+00    -0.00 
   11 2.4414e-04    4716      -0.54   1972 -0.57    4537 -0.49         -1   0.1150 -0.10 5.0012e-02 0.70 2.9976e-01 0.40 4.7972e-01 0.37 1.5768e+00 0.33 1.0014e+01     0.10 4.8577e+00   -0.00 4.3011e+00    -0.00 
   12 1.2207e-04    7244      -0.62   3111 -0.66    7163 -0.66         -1   0.2618 -1.19 3.2268e-02 0.63 2.3738e-01 0.34 3.6975e-01 0.38 1.2692e+00 0.31 1.6259e+01    -0.70 5.3076e+00   -0.13 4.3067e+00    -0.00 
   13 6.1035e-05   11691      -0.69   4978 -0.68   11895 -0.73         -1   0.3972 -0.60 2.2073e-02 0.55 1.9567e-01 0.28 3.3023e-01 0.16 1.0181e+00 0.32 1.7200e+01    -0.08 5.4825e+00   -0.05 4.3070e+00    -0.00 
   14 3.0518e-05   17597      -0.59   7664 -0.62   17555 -0.56         -1   0.8162 -1.04 1.5470e-02 0.51 1.5705e-01 0.32 2.7812e-01 0.25 8.0818e-01 0.33 1.5135e+01     0.18 5.4203e+00    0.02 4.3303e+00    -0.01 
   15 1.5259e-05   28177      -0.68  12351 -0.69   28583 -0.70         -1   1.0631 -0.38 1.0042e-02 0.62 1.2303e-01 0.35 2.2464e-01 0.31 6.3897e-01 0.34 1.8355e+01    -0.28 5.6669e+00   -0.06 4.3329e+00    -0.00 
   16 7.6294e-06   45892      -0.70  20074 -0.70   47368 -0.73         -1   2.0821 -0.97 6.8873e-03 0.54 9.9585e-02 0.30 1.8925e-01 0.25 5.0547e-01 0.34 2.3633e+01    -0.36 5.6924e+00   -0.01 4.3318e+00     0.00 
   17 3.8147e-06   69300      -0.59  31171 -0.63   70520 -0.57         -1   4.0921 -0.97 4.0065e-03 0.78 7.8147e-02 0.35 1.4215e-01 0.41 3.9882e-01 0.34 2.3466e+01     0.01 5.6872e+00    0.00 4.3503e+00    -0.01 
   18 1.9073e-06  115873      -0.74  51708 -0.73  119288 -0.76         -1   6.4214 -0.65 2.4797e-03 0.69 5.9799e-02 0.39 1.1151e-01 0.35 3.1142e-01 0.36 4.4451e+01    -0.92 6.0873e+00   -0.10 4.3661e+00    -0.01 
   19 9.5367e-07  188678      -0.70  84266 -0.70  196956 -0.72         -1  10.8972 -0.76 1.7441e-03 0.51 4.8936e-02 0.29 9.5535e-02 0.22 2.4675e-01 0.34 5.5045e+01    -0.31 5.6548e+00    0.11 4.3662e+00    -0.00 
   20 4.7684e-07  286700      -0.60 131094 -0.64  293759 -0.58         -1  26.7559 -1.30 1.1384e-03 0.62 3.8854e-02 0.33 7.6559e-02 0.32 1.9337e-01 0.35 3.7686e+01     0.55 5.7593e+00   -0.03 4.3633e+00     0.00 
   21 2.3842e-07  488035      -0.77 220156 -0.75  507448 -0.79         -1  41.0132 -0.62 6.4776e-04 0.81 2.9554e-02 0.39 5.6185e-02 0.45 1.5107e-01 0.36 5.0385e+01    -0.42 6.2240e+00   -0.11 4.3563e+00     0.00 
   22 1.1921e-07  788110      -0.69 356662 -0.70  826948 -0.70         -1 101.3096 -1.30 4.4876e-04 0.53 2.3881e-02 0.31 4.7478e-02 0.24 1.1932e-01 0.34 7.1102e+01    -0.50 6.0061e+00    0.05 4.3276e+00     0.01 
   23 5.9605e-08 1204017      -0.61 557091 -0.64 1239020 -0.58         -1 178.4778 -0.82 2.8105e-04 0.68 1.8877e-02 0.34 3.7373e-02 0.35 9.3241e-02 0.36 7.9289e+01    -0.16 5.7910e+00    0.05 4.3147e+00     0.00 


==> lambda=4e-1/convergence_lambda=0.400000_STAB=1_IND=1.dat <==
Cycle Mesh_size  Degrees_of freedom Active cells Active faces  Iterations    CPU time        L2 Error          H1 error         Stab error      Estimator rate   Residual efficiency Surface efficiency Ultimate efficiency 
    0 5.0000e-01     124          -     56     -     108     -         -1   0.0006     - 3.1350e-01      - 1.3938e+00      - 2.9487e-01      - 7.6580e+00      - 6.2011e+00        - 3.4488e+00       - 2.8550e+00        - 
    1 2.5000e-01     200      -0.69     76 -0.44     161 -0.58         -1   0.0083 -3.79 3.1007e-01   0.02 1.4201e+00  -0.03 3.4060e-01  -0.21 6.7888e+00   0.17 6.2592e+00    -0.01 3.5860e+00   -0.06 3.0095e+00    -0.08 
    2 1.2500e-01     242      -0.28     91 -0.26     196 -0.28         -1   0.0134 -0.70 2.9719e-01   0.06 1.4113e+00   0.01 4.1141e-01  -0.27 6.0605e+00   0.16 5.7203e+00     0.13 3.2213e+00    0.15 2.6854e+00     0.16 
    3 6.2500e-02     292      -0.27    106 -0.22     231 -0.24         -1   0.0021  2.67 2.9292e-01   0.02 1.4015e+00   0.01 4.7493e-01  -0.21 5.3400e+00   0.18 5.8182e+00    -0.02 3.2124e+00    0.00 2.7627e+00    -0.04 
    4 3.1250e-02     332      -0.19    118 -0.15     259 -0.17         -1   0.0312 -3.89 2.8693e-01   0.03 1.3979e+00   0.00 5.0361e-01  -0.08 4.7792e+00   0.16 5.2372e+00     0.15 2.8889e+00    0.15 2.4892e+00     0.15 
    5 1.5625e-02     382      -0.20    133 -0.17     294 -0.18         -1   0.0406 -0.38 2.8212e-01   0.02 1.3952e+00   0.00 5.2666e-01  -0.06 4.2023e+00   0.19 5.2297e+00     0.00 2.9938e+00   -0.05 2.5564e+00    -0.04 
    6 7.8125e-03     442      -0.21    151 -0.18     336 -0.19         -1   0.0157  1.37 2.8094e-01   0.01 1.3912e+00   0.00 5.4745e-01  -0.06 3.6900e+00   0.19 4.7736e+00     0.13 2.6810e+00    0.16 2.2272e+00     0.20 
    7 3.9062e-03     502      -0.18    169 -0.16     378 -0.17         -1   0.0223 -0.50 2.8031e-01   0.00 1.3894e+00   0.00 5.6018e-01  -0.03 3.2839e+00   0.17 4.5209e+00     0.08 2.5849e+00    0.05 2.1865e+00     0.03 
    8 1.9531e-03     582      -0.21    193 -0.19     434 -0.20         -1   0.0286 -0.36 2.8000e-01   0.00 1.3867e+00   0.00 5.7177e-01  -0.03 2.9091e+00   0.17 4.3064e+00     0.07 2.4839e+00    0.06 2.0972e+00     0.06 
    9 9.7656e-04     836      -0.52    299 -0.63     707 -0.70         -1   0.0607 -1.09 2.5741e-01   0.12 1.3315e+00   0.06 6.0992e-01  -0.09 2.5011e+00   0.22 4.3772e+00    -0.02 2.4541e+00    0.02 2.0580e+00     0.03 
   10 4.8828e-04    1036      -0.31    373 -0.32     866 -0.29         -1   0.0850 -0.49 2.4372e-01   0.08 1.2759e+00   0.06 6.5162e-01  -0.10 2.1310e+00   0.23 4.2555e+00     0.04 2.4170e+00    0.02 2.0264e+00     0.02 
   11 2.4414e-04    1328      -0.36    488 -0.39    1131 -0.39         -1   0.0713  0.25 2.3331e-01   0.06 1.2359e+00   0.05 6.8507e-01  -0.07 1.7920e+00   0.25 4.1565e+00     0.03 2.3801e+00    0.02 1.9989e+00     0.02 
   12 1.2207e-04    1919      -0.53    759 -0.64    1715 -0.60         -1   0.0942 -0.40 1.9061e-01   0.29 1.0567e+00   0.23 7.5003e-01  -0.13 1.4587e+00   0.30 4.2748e+00    -0.04 2.3811e+00   -0.00 1.9956e+00     0.00 
   13 6.1035e-05    2595      -0.44   1043 -0.46    2335 -0.45         -1   0.1820 -0.95 1.6733e-01   0.19 9.5155e-01   0.15 7.7333e-01  -0.04 1.2207e+00   0.26 4.4813e+00    -0.07 2.3620e+00    0.01 1.9832e+00     0.01 
   14 3.0518e-05    3747      -0.53   1506 -0.53    3446 -0.56         -1   0.2567 -0.50 1.5066e-01   0.15 8.3887e-01   0.18 7.8444e-01  -0.02 1.0159e+00   0.27 4.8881e+00    -0.13 2.4011e+00   -0.02 2.0117e+00    -0.02 
   15 1.5259e-05    5442      -0.54   2228 -0.57    5035 -0.55         -1   0.3779 -0.56 1.2650e-01   0.25 7.0300e-01   0.25 7.5939e-01   0.05 8.4122e-01   0.27 5.8962e+00    -0.27 2.5286e+00   -0.07 2.0064e+00     0.00 
   16 7.6294e-06    8132      -0.58   3439 -0.63    7535 -0.58         -1   0.6378 -0.76 9.1644e-02   0.47 5.5138e-01   0.35 7.0494e-01   0.11 6.8333e-01   0.30 5.4755e+00     0.11 2.5447e+00   -0.01 2.0414e+00    -0.02 
   17 3.8147e-06   12378      -0.61   5267 -0.61   11895 -0.66         -1   1.0894 -0.77 6.2382e-02   0.55 4.3114e-01   0.35 6.2804e-01   0.17 5.7210e-01   0.26 7.2089e+00    -0.40 2.5144e+00    0.02 2.0992e+00    -0.04 
   18 1.9073e-06   18184      -0.55   7817 -0.57   17694 -0.57         -1   1.6692 -0.62 4.7811e-02   0.38 3.4875e-01   0.31 5.7482e-01   0.13 4.7435e-01   0.27 8.0022e+00    -0.15 2.8509e+00   -0.18 2.1311e+00    -0.02 
   19 9.5367e-07   28965      -0.67  12434 -0.67   28159 -0.67         -1   3.2557 -0.96 3.4330e-02   0.48 2.7134e-01   0.36 5.0274e-01   0.19 3.9333e-01   0.27 8.9729e+00    -0.17 3.0783e+00   -0.11 2.4901e+00    -0.22 
   20 4.7684e-07   44566      -0.62  19544 -0.65   44932 -0.67         -1   6.0532 -0.89 2.2827e-02   0.59 2.1343e-01   0.35 4.2724e-01   0.23 3.2197e-01   0.29 1.1564e+01    -0.37 3.4235e+00   -0.15 2.7847e+00    -0.16 
   21 2.3842e-07   69547      -0.64  30888 -0.66   69272 -0.62         -1  11.6217 -0.94 1.5749e-02   0.54 1.6151e-01   0.40 3.5478e-01   0.27 2.5578e-01   0.33 1.2730e+01    -0.14 3.9237e+00   -0.20 2.9557e+00    -0.09 
   22 1.1921e-07  113248      -0.70  50573 -0.71  113463 -0.71         -1  20.3993 -0.81 1.0812e-02   0.54 1.2160e-01   0.41 2.9061e-01   0.29 2.0744e-01   0.30 2.5545e+01    -1.00 5.1200e+00   -0.38 3.7460e+00    -0.34 
   23 5.9605e-08  178459      -0.66  80289 -0.67  183025 -0.69         -1  40.4219 -0.99 6.7798e-03   0.67 9.1219e-02   0.41 2.3464e-01   0.31 1.6586e-01   0.32 2.7713e+01    -0.12 6.1997e+00   -0.28 4.6202e+00    -0.30 
   24 2.9802e-08  277436      -0.64 125972 -0.65  281768 -0.62         -1  81.1300 -1.01 4.5327e-03   0.58 6.7506e-02   0.43 1.9203e-01   0.29 1.3181e-01   0.33 2.0269e+01     0.45 7.3667e+00   -0.25 5.4888e+00    -0.25 
   25 1.4901e-08  461156      -0.73 208302 -0.73  470226 -0.74         -1 153.2404 -0.92 2.8420e-03   0.67 5.1094e-02   0.40 1.5332e-01   0.32 1.0430e-01   0.34 2.7881e+01    -0.46 8.9686e+00   -0.28 6.7235e+00    -0.29 
   26 7.4506e-09  738940      -0.68 335597 -0.69  771038 -0.71         -1 410.8753 -1.42 1.7655e-03   0.69 3.9388e-02   0.38 1.2317e-01   0.32 8.3477e-02   0.32 4.7435e+01    -0.77 7.3515e+00    0.29 3.7162e+00     0.86 



==> lambda=7e-1/convergence_lambda=0.700000_STAB=0_IND=0.dat <==
Cycle Mesh_size  Degrees_of freedom Active cells Active faces Iterations   CPU time       L2 Error        H1 error       Stab error    Estimator rate Residual efficiency Surface efficiency Ultimate efficiency 
    0 5.0000e-01    124           -    56      -    108     -         -1  0.0020     - 4.2750e-01    - 9.2693e-01    - 1.1676e+00    - 0.0000e+00   - 0.0000e+00        - 0.0000e+00       - 0.0000e+00        - 
    1 2.5000e-01    556       -2.16   272  -2.28    540 -2.32         -1  0.0286 -3.85 1.0135e-01 2.08 4.2662e-01 1.12 6.2538e-01 0.90 0.0000e+00 nan 0.0000e+00      nan 0.0000e+00     nan 0.0000e+00      nan 
    2 1.2500e-01   2332       -2.07  1160  -2.09   2316 -2.10         -1  0.1391 -2.28 2.5691e-02 1.98 2.2705e-01 0.91 3.1985e-01 0.97 0.0000e+00 nan 0.0000e+00      nan 0.0000e+00     nan 0.0000e+00      nan 
    3 6.2500e-02   9532       -2.03  4760  -2.04   9516 -2.04         -1  0.8493 -2.61 6.6130e-03 1.96 1.2757e-01 0.83 1.6280e-01 0.97 0.0000e+00 nan 0.0000e+00      nan 0.0000e+00     nan 0.0000e+00      nan 
    4 3.1250e-02  37804       -1.99 18896  -1.99  37788 -1.99         -1  4.7397 -2.48 1.6876e-03 1.97 7.3782e-02 0.79 8.1696e-02 0.99 0.0000e+00 nan 0.0000e+00      nan 0.0000e+00     nan 0.0000e+00      nan 
    5 1.5625e-02 151756       -2.01 75872  -2.01 151740 -2.01         -1 47.5996 -3.33 4.3374e-04 1.96 4.3437e-02 0.76 4.0961e-02 1.00 0.0000e+00 nan 0.0000e+00      nan 0.0000e+00     nan 0.0000e+00      nan 

